HyDRo: Atmospheric Retrieval of Rocky Exoplanets in Thermal Emission

Emission spectroscopy is a promising technique to observe atmospheres of rocky exoplanets, probing both their chemistry and thermal profiles. We present HyDRo, an atmospheric retrieval framework for thermal emission spectra of rocky exoplanets. HyDRo does not make prior assumptions about the background atmospheric composition, and can therefore be used to interpret spectra of secondary atmospheres with unknown compositions. We use HyDRo to assess the chemical constraints which can be placed on rocky exoplanet atmospheres using JWST. Firstly, we identify the best currently-known rocky exoplanet candidates for spectroscopic observations in thermal emission with JWST, finding >30 known rocky exoplanets whose thermal emission will be detectable by JWST/MIRI in fewer than 10 eclipses at R~10. We then consider the observations required to characterise the atmospheres of three promising rocky exoplanets across the ~400-800 K equilibrium temperature range: Trappist-1 b, GJ 1132 b, and LHS 3844 b. Considering a range of CO_2- to H_2O-rich atmospheric compositions, we find that as few as 8 eclipses of LHS 3844 b or GJ 1132 b with MIRI will be able to place important constraints on the chemical compositions of their atmospheres. This includes confident detections of CO_2 and H_2O in the case of a cloud-free CO_2-rich composition, besides ruling out a bare rock scenario. Similarly, 30 eclipses of Trappist-1 b with MIRI/LRS can allow detections of a cloud-free CO_2-rich or CO_2-H_2O atmosphere. HyDRo will allow important atmospheric constraints for rocky exoplanets using JWST observations, providing clues about their geochemical environments.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
